Diverse Rotation Curves of Galaxies in a Simulated Universe: the Observed Dependence on Stellar Mass and Morphology Reproduced

We use the IllustrisTNG cosmological hydrodynamical simulation to study the rotation curves of galaxies in the local universe. To do that, we first select the galaxies with 9.4 $<$ $\log{(M_\mathrm{star}/M_\odot)}$ $<$ 11.5 to make a sample comparable to that of SDSS/MaNGA observations. We then construct the two-dimensional line-of-sight velocity map and conduct the fit to determine the rotational velocity and the slope of the rotation curve in the outer region ($R_\mathrm{t}<r<3\times r_\mathrm{half,*}$). The outer slopes of the simulated galaxies show diverse patterns that are dependent on morphology and stellar mass. The outer slope increases as galaxies are more disky, and decreases as galaxies are more massive, except for the very massive early-type galaxies. The outer slope of the rotation curves shows a correlation with the dark matter fraction, slightly better than for the gas mass fraction. Our study demonstrates that the observed dependence of galaxy rotation curves on morphology and stellar mass can be successfully reproduced in cosmological simulations, and provides a hint that dark matter plays an important role in shaping the rotation curve. The sample of simulated galaxies in this study could serve as an important testbed for the subsequent study tracing galaxies back in time, enabling a deeper understanding of the physical origin behind the diverse rotation curves.

==> readme.txt <==
                                          August 9, 2024
We are submitting a NEW manuscript,
titled: Diverse Rotation Curves of Galaxies in a Simulated Universe: the Observed Dependence on Stellar Mass and Morphology Reproduced
with authors: Daeun Jeong, Ho Seong Hwang, Haeun Chung & Yongmin Yoon

Corresponding author: Ho Seong Hwang

Contact information for Ho Seong Hwang
  email: galaxy79@snu.ac.kr
  address: Astronomy Program
           Department of Physics and Astronomy
           Seoul National University
           1 Gwanak-ro
           Gwanak-gu
           Seoul 08826
           Republic of Korea

 (fax) +82-2-887-1435
 (phone) +82-2-880-8150
 (express mails: Fedex, DHL etc)

A list of files:
--------
 readme.txt - this file
 ms.tex - manuscript latex file
 f*.png/pdf - Figures [1-17]
 refs.bib - bib file for manuscript

